A Framework for Approximating Qubit Unitaries

We present an algorithm for efficiently approximating of qubit unitaries over gate sets derived from totally definite quaternion algebras. It achieves $\varepsilon$-approximations using circuits of length $O(\log(1/\varepsilon))$, which is asymptotically optimal. The algorithm achieves the same quality of approximation as previously-known algorithms for Clifford+T [arXiv:1212.6253], V-basis [arXiv:1303.1411] and Clifford+$\pi/12$ [arXiv:1409.3552], running on average in time polynomial in $O(\log(1/\varepsilon))$ (conditional on a number-theoretic conjecture). Ours is the first such algorithm that works for a wide range of gate sets and provides insight into what should constitute a "good" gate set for a fault-tolerant quantum computer.

==> data/ct16.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total costHistogram1-average costHistogram1-min costHistogram1-max costHistogram1-ss costHistogram1-total costHistogram2-average costHistogram2-min costHistogram2-max costHistogram2-ss costHistogram2-total 
1000.0 0.10000 1.0000E-5 20.000 98.000 8.6484E-6 8.2335E-6 9.1030E-6 2.6787E-14 0.0086484 19.558 1.0000 151.00 386.20 19558. 0.50900 0.00000 1.0000 0.25017 509.00 0.85950 0.48000 2.4900 0.050394 859.50 0.064028 0.050000 0.13000 0.00016898 32.590 96.004 94.000 98.000 1.9134 48866. 19.493 8.0000 31.000 15.932 9922.0 19.006 12.000 26.000 6.7184 9674.0 
1000.0 0.10000 9.9999E-7 25.000 111.00 8.6648E-7 8.4074E-7 8.9356E-7 9.6141E-17 0.00086648 21.935 1.0000 171.00 495.39 21935. 0.51800 0.00000 1.0000 0.24993 518.00 0.95140 0.55000 2.2500 0.056566 951.40 0.075135 0.060000 0.15000 0.00022851 38.920 108.98 107.00 111.00 1.9959 56454. 22.477 8.0000 36.000 16.397 11643. 21.344 13.000 31.000 7.0848 11056. 
1000.0 0.10000 1.0000E-7 25.000 124.00 8.6631E-8 8.1585E-8 9.0866E-8 3.0961E-18 8.6632E-5 22.690 1.0000 168.00 489.53 22690. 0.47800 0.00000 1.0000 0.24977 478.00 1.0486 0.56000 2.4600 0.073963 1048.6 0.085000 0.070000 0.17000 0.00021541 40.630 121.95 120.00 124.00 2.2025 58290. 25.261 15.000 40.000 16.785 12075. 23.808 14.000 30.000 7.3423 11380. 
1000.0 0.10000 1.0000E-8 30.000 138.00 8.6670E-9 8.1882E-9 9.0636E-9 2.4510E-20 8.6670E-6 24.586 1.0000 217.00 615.73 24586. 0.48400 0.00000 1.0000 0.24999 484.00 1.2068 0.60000 2.6200 0.099560 1206.8 0.097665 0.080000 0.20000 0.00032559 47.270 136.03 134.00 138.00 1.8791 65838. 28.085 16.000 41.000 18.724 13593. 26.620 18.000 34.000 8.1284 12884. 
1000.0 0.10000 1.0000E-9 30.000 151.00 8.6588E-10 8.3945E-10 8.8991E-10 9.0770E-23 8.6588E-7 27.751 1.0000 207.00 687.95 27751. 0.48000 0.00000 1.0000 0.24985 480.00 1.3493 0.55000 3.5600 0.13850 1349.3 0.10817 0.090000 0.22000 0.00045843 51.920 148.96 147.00 151.00 1.9269 71498. 30.827 19.000 43.000 20.707 14797. 29.100 21.000 37.000 8.8251 13968. 
1000.0 0.10000 1.0000E-10 30.000 164.00 8.6462E-11 8.2256E-11 9.0586E-11 2.8271E-24 8.6462E-8 29.624 1.0000 223.00 881.00 29624. 0.51700 0.00000 1.0000 0.24996 517.00 1.5412 0.71000 3.8100 0.19071 1541.2 0.11845 0.10000 0.23000 0.00054373 61.240 161.92 160.00 164.00 2.0631 83712. 32.739 15.000 49.000 24.031 16926. 32.147 22.000 44.000 10.226 16620. 
1000.0 0.10000 1.0000E-15 40.000 231.00 8.6634E-16 8.4266E-16 8.9181E-16 8.0766E-35 8.6634E-13 40.738 1.0000 267.00 1609.8 40738. 0.49100 0.00000 1.0000 0.25017 491.00 2.0566 0.76000 5.3500 0.33859 2056.6 0.16811 0.14000 0.34000 0.0011346 82.540 229.01 227.00 231.00 2.0815 1.1244E5 46.383 27.000 66.000 32.943 22774. 45.416 33.000 59.000 14.390 22299. 
1000.0 0.10000 1.0000E-25 60.000 364.00 8.6611E-26 8.2753E-26 9.0442E-26 1.8446E-54 8.6611E-23 59.354 1.0000 422.00 3372.9 59354. 0.47400 0.00000 1.0000 0.24957 474.00 4.6473 2.0600 10.660 1.6613 4647.3 0.27340 0.23000 0.52000 0.0028677 129.59 361.93 360.00 364.00 1.9912 1.7156E5 73.271 51.000 95.000 55.517 34730. 71.798 58.000 86.000 24.483 34032. 
1000.0 0.10000 1.0000E-30 70.000 430.00 8.6574E-31 8.4665E-31 8.8341E-31 4.8030E-65 8.6575E-28 68.099 1.0000 466.00 4413.6 68099. 0.52800 0.00000 1.0000 0.24947 528.00 6.5509 2.7300 14.730 3.1259 6550.9 0.32877 0.29000 0.62000 0.0043858 173.59 428.04 426.00 430.00 1.9495 2.2600E5 85.938 66.000 107.00 63.433 45375. 85.387 72.000 98.000 27.843 45084. 


==> data/ct8.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
1000.0 0.10000 1.0000E-5 20.000 76.000 8.6509E-6 8.0753E-6 9.2074E-6 5.9063E-14 0.0086509 18.793 1.0000 150.00 366.71 18793. 1.0000 1.0000 1.0000 0.00000 1000.0 0.071580 0.030000 0.42000 0.0016634 71.580 0.024090 0.010000 0.050000 4.7820E-5 24.090 75.000 74.000 76.000 1.0010 75000. 
1000.0 0.10000 9.9999E-7 25.000 89.000 8.6604E-7 7.9785E-7 9.2573E-7 7.9715E-16 0.00086603 22.110 1.0000 166.00 431.80 22110. 1.0000 1.0000 1.0000 0.00000 1000.0 0.21915 0.030000 0.62000 0.0058991 219.15 0.028710 0.020000 0.060000 5.8495E-5 28.710 87.990 87.000 89.000 1.0009 87990. 
1000.0 0.10000 1.0000E-7 25.000 102.00 8.6454E-8 7.8727E-8 9.3857E-8 1.0711E-17 8.6454E-5 23.969 1.0000 168.00 532.84 23969. 1.0000 1.0000 1.0000 0.00000 1000.0 0.25456 0.12000 0.75000 0.0065744 254.56 0.033710 0.020000 0.070000 6.8605E-5 33.710 101.01 100.00 102.00 1.0009 1.0101E5 
1000.0 0.10000 1.0000E-8 30.000 116.00 8.6530E-9 8.1686E-9 9.1190E-9 4.1452E-20 8.6530E-6 28.164 1.0000 208.00 767.15 28164. 1.0000 1.0000 1.0000 0.00000 1000.0 0.28829 0.14000 0.83000 0.0084047 288.29 0.039220 0.030000 0.080000 0.00010209 39.220 115.03 114.00 116.00 1.0003 1.1503E5 
1000.0 0.10000 1.0000E-9 30.000 129.00 8.6612E-10 8.1146E-10 9.2247E-10 5.4501E-22 8.6612E-7 33.155 1.0000 276.00 1094.7 33155. 1.0000 1.0000 1.0000 0.00000 1000.0 0.36669 0.16000 0.86000 0.013439 366.69 0.044490 0.030000 0.080000 9.8238E-5 44.490 128.01 127.00 129.00 1.0008 1.2801E5 
1000.0 0.10000 1.0000E-10 30.000 142.00 8.6447E-11 7.9621E-11 9.2856E-11 7.6067E-24 8.6447E-8 33.695 1.0000 267.00 1163.0 33695. 1.0000 1.0000 1.0000 0.00000 1000.0 0.41041 0.19000 1.1200 0.016478 410.41 0.050640 0.040000 0.11000 0.00015234 50.640 140.96 140.00 142.00 0.99970 1.4096E5 
1000.0 0.10000 1.0000E-15 40.000 209.00 8.6624E-16 7.6797E-16 9.5727E-16 1.6242E-33 8.6624E-13 48.162 1.0000 466.00 2533.4 48162. 1.0000 1.0000 1.0000 0.00000 1000.0 0.51913 0.18000 1.4200 0.029871 519.13 0.082110 0.070000 0.17000 0.00032557 82.110 208.00 207.00 209.00 1.0010 2.0800E5 
1000.0 0.10000 1.0000E-25 60.000 341.00 8.6442E-26 8.1205E-26 9.1479E-26 4.6485E-54 8.6442E-23 75.573 1.0000 475.00 5129.9 75573. 1.0000 1.0000 1.0000 0.00000 1000.0 1.2548 0.45000 3.5400 0.15193 1254.8 0.16519 0.14000 0.30000 0.0011573 165.19 340.03 339.00 341.00 0.99998 3.4003E5 
1000.0 0.10000 1.0000E-30 70.000 408.00 8.6397E-31 7.8795E-31 9.4158E-31 1.0773E-63 8.6398E-28 94.402 1.0000 749.00 9204.8 94402. 1.0000 1.0000 1.0000 0.00000 1000.0 1.9243 0.75000 5.1500 0.31865 1924.3 0.21916 0.19000 0.39000 0.0020475 219.16 407.00 406.00 408.00 1.0010 4.0700E5 


==> data/cte10.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 37.000 8.6098E-6 7.8133E-6 9.4328E-6 1.5235E-13 0.00086098 19.430 1.0000 102.00 311.07 1943.0 1.0000 1.0000 1.0000 0.00000 100.00 0.099400 0.030000 0.34000 0.0040481 9.9399 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 44.000 8.6214E-7 7.9441E-7 9.3490E-7 1.0907E-15 8.6214E-5 42.210 1.0000 160.00 1079.6 4221.0 1.0000 1.0000 1.0000 0.00000 100.00 0.27690 0.030000 0.93000 0.031688 27.690 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 50.000 8.6779E-8 7.8295E-8 9.3488E-8 1.4617E-17 8.6778E-6 49.290 1.0000 271.00 2719.1 4929.0 1.0000 1.0000 1.0000 0.00000 100.00 0.38940 0.14000 1.3800 0.059511 38.940 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 57.000 8.6411E-9 7.9642E-9 9.2550E-9 9.3120E-20 8.6411E-7 25.760 1.0000 139.00 548.37 2576.0 1.0000 1.0000 1.0000 0.00000 100.00 0.35000 0.15000 0.93000 0.028349 35.000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 64.000 8.6822E-10 8.1126E-10 9.1801E-10 5.6924E-22 8.6822E-8 62.610 2.0000 292.00 2887.4 6261.0 1.0000 1.0000 1.0000 0.00000 100.00 0.55840 0.20000 1.4100 0.066288 55.840 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 70.000 8.6182E-11 7.6112E-11 9.5167E-11 2.1437E-23 8.6181E-9 71.450 1.0000 312.00 4034.4 7145.0 1.0000 1.0000 1.0000 0.00000 100.00 0.68050 0.20000 1.9400 0.17370 68.050 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 104.00 8.6381E-16 7.9838E-16 9.3548E-16 1.0003E-33 8.6381E-14 108.90 2.0000 570.00 10696. 10890. 1.0000 1.0000 1.0000 0.00000 100.00 0.93520 0.23000 3.9100 0.39627 93.520 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 170.00 8.6684E-26 7.8825E-26 9.3614E-26 1.1423E-53 8.6683E-24 185.05 1.0000 1321.0 40519. 18505. 1.0000 1.0000 1.0000 0.00000 100.00 2.2947 0.63000 9.5500 2.1689 229.47 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 203.00 8.6396E-31 7.8306E-31 9.3334E-31 1.4040E-63 8.6396E-29 90.780 1.0000 509.00 7173.1 9078.0 1.0000 1.0000 1.0000 0.00000 100.00 2.5888 0.98000 7.7000 1.6353 258.88 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte12.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 78.000 8.6755E-6 8.3052E-6 8.9913E-6 2.9214E-14 0.00086755 17.960 1.0000 67.000 203.13 1796.0 1.0000 1.0000 1.0000 0.00000 100.00 0.068600 0.030000 0.36000 0.0015637 6.8600 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 90.000 8.6534E-7 8.3431E-7 8.9872E-7 2.4935E-16 8.6534E-5 19.690 1.0000 76.000 301.81 1969.0 1.0000 1.0000 1.0000 0.00000 100.00 0.20030 0.10000 0.34000 0.0022130 20.030 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 104.00 8.6630E-8 8.2666E-8 9.0317E-8 3.3693E-18 8.6630E-6 27.020 1.0000 105.00 558.48 2702.0 1.0000 1.0000 1.0000 0.00000 100.00 0.23280 0.14000 0.47000 0.0033375 23.280 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 118.00 8.6773E-9 8.2576E-9 9.1488E-9 4.0617E-20 8.6772E-7 26.970 1.0000 174.00 690.84 2697.0 1.0000 1.0000 1.0000 0.00000 100.00 0.29090 0.19000 0.62000 0.0049578 29.090 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 130.00 8.6102E-10 8.1852E-10 9.0583E-10 3.8445E-22 8.6102E-8 27.910 1.0000 146.00 970.20 2791.0 1.0000 1.0000 1.0000 0.00000 100.00 0.31650 0.17000 0.54000 0.0054169 31.650 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 144.00 8.6652E-11 8.1981E-11 9.1788E-11 6.4780E-24 8.6651E-9 33.790 1.0000 149.00 987.92 3379.0 1.0000 1.0000 1.0000 0.00000 100.00 0.37080 0.19000 0.61000 0.0088781 37.080 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 210.00 8.5924E-16 7.8559E-16 9.3629E-16 1.2823E-33 8.5923E-14 46.100 1.0000 238.00 2269.8 4610.0 1.0000 1.0000 1.0000 0.00000 100.00 0.46060 0.20000 0.87000 0.016971 46.060 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 344.00 8.6637E-26 8.0566E-26 9.3027E-26 8.2415E-54 8.6638E-24 71.820 1.0000 351.00 4734.2 7182.0 1.0000 1.0000 1.0000 0.00000 100.00 1.1638 0.46000 2.0500 0.10570 116.38 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 410.00 8.6407E-31 7.6948E-31 9.5745E-31 2.1025E-63 8.6407E-29 87.470 2.0000 527.00 7206.0 8747.0 1.0000 1.0000 1.0000 0.00000 100.00 1.6328 0.81000 2.6100 0.17773 163.28 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte14.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 27.000 8.6523E-6 8.1841E-6 9.1153E-6 3.0032E-14 0.00086524 20.430 1.0000 87.000 361.46 2043.0 1.0000 1.0000 1.0000 0.00000 100.00 0.16320 0.070000 0.83000 0.011376 16.320 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 32.000 8.6332E-7 8.2736E-7 8.9518E-7 2.6890E-16 8.6333E-5 29.840 1.0000 206.00 1197.7 2984.0 1.0000 1.0000 1.0000 0.00000 100.00 0.49700 0.21000 1.6300 0.062122 49.700 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 36.000 8.6658E-8 8.1767E-8 9.0908E-8 4.5247E-18 8.6657E-6 31.200 1.0000 157.00 910.55 3120.0 1.0000 1.0000 1.0000 0.00000 100.00 0.53770 0.26000 1.3700 0.048751 53.770 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 41.000 8.6663E-9 8.3025E-9 9.0248E-9 2.8915E-20 8.6663E-7 36.990 1.0000 198.00 1384.6 3699.0 1.0000 1.0000 1.0000 0.00000 100.00 0.70800 0.38000 2.2400 0.082229 70.800 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 45.000 8.6532E-10 8.0848E-10 9.0877E-10 5.1831E-22 8.6532E-8 37.850 1.0000 256.00 1834.2 3785.0 1.0000 1.0000 1.0000 0.00000 100.00 0.78280 0.31000 2.3100 0.12342 78.280 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 49.000 8.6186E-11 7.9572E-11 9.2190E-11 6.6094E-24 8.6186E-9 39.500 1.0000 199.00 1306.3 3950.0 1.0000 1.0000 1.0000 0.00000 100.00 0.80670 0.42000 2.2000 0.10652 80.670 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 72.000 8.6641E-16 8.3534E-16 8.9334E-16 1.8859E-34 8.6642E-14 51.540 1.0000 235.00 2807.3 5154.0 1.0000 1.0000 1.0000 0.00000 100.00 1.1073 0.41000 3.4100 0.22457 110.73 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 116.00 8.6576E-26 7.9548E-26 9.1496E-26 7.6820E-54 8.6576E-24 85.510 1.0000 638.00 7711.4 8551.0 1.0000 1.0000 1.0000 0.00000 100.00 2.6151 1.3600 6.7300 0.99270 261.51 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 138.00 8.6367E-31 8.1615E-31 9.0947E-31 3.6740E-64 8.6367E-29 111.86 5.0000 459.00 8997.8 11186. 1.0000 1.0000 1.0000 0.00000 100.00 4.0643 1.9200 9.2600 2.0009 406.43 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte16.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 98.000 8.6598E-6 8.2412E-6 9.0558E-6 3.3220E-14 0.00086598 22.160 1.0000 110.00 478.26 2216.0 0.47000 0.00000 1.0000 0.25162 47.000 0.81640 0.49000 2.3400 0.046349 81.640 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 111.00 8.6571E-7 8.4611E-7 8.8921E-7 9.7861E-17 8.6571E-5 19.030 1.0000 99.000 361.12 1903.0 0.58000 0.00000 1.0000 0.24606 58.000 0.91070 0.56000 1.4100 0.035617 91.070 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 124.00 8.6658E-8 8.1791E-8 9.1726E-8 3.2707E-18 8.6657E-6 22.550 1.0000 116.00 518.01 2255.0 0.52000 0.00000 1.0000 0.25212 52.000 0.98670 0.60000 1.5800 0.047529 98.670 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 138.00 8.6626E-9 8.3528E-9 8.9918E-9 1.9260E-20 8.6625E-7 22.240 1.0000 126.00 604.48 2224.0 0.58000 0.00000 1.0000 0.24606 58.000 1.0774 0.67000 1.8500 0.066447 107.74 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 151.00 8.6727E-10 8.4304E-10 8.8562E-10 8.0486E-23 8.6728E-8 24.060 1.0000 86.000 421.35 2406.0 0.57000 0.00000 1.0000 0.24758 57.000 1.1917 0.64000 1.9500 0.068005 119.17 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 164.00 8.6606E-11 8.2363E-11 9.0699E-11 3.4071E-24 8.6607E-9 38.300 1.0000 241.00 1534.0 3830.0 0.50000 0.00000 1.0000 0.25253 50.000 1.5038 0.78000 2.9500 0.16448 150.38 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 231.00 8.6730E-16 8.4505E-16 8.8672E-16 1.1140E-34 8.6730E-14 34.330 1.0000 221.00 1293.8 3433.0 0.44000 0.00000 1.0000 0.24889 44.000 1.8555 1.0500 3.2400 0.24747 185.55 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 364.00 8.6890E-26 8.3475E-26 9.0188E-26 2.2428E-54 8.6889E-24 58.020 2.0000 352.00 3498.0 5802.0 0.43000 0.00000 1.0000 0.24758 43.000 4.3355 1.6400 8.5601 1.4012 433.55 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 430.00 8.6652E-31 8.5268E-31 8.8344E-31 5.3346E-65 8.6652E-29 69.240 1.0000 456.00 5601.8 6924.0 0.46000 0.00000 1.0000 0.25091 46.000 6.6123 3.0400 13.000 3.9944 661.23 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte18.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 28.000 8.6720E-6 8.0862E-6 9.1847E-6 5.2129E-14 0.00086720 22.130 1.0000 77.000 333.57 2213.0 1.0000 1.0000 1.0000 0.00000 100.00 0.37900 0.20000 0.98000 0.011668 37.900 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 32.000 8.6315E-7 8.1054E-7 9.1393E-7 5.2948E-16 8.6314E-5 34.030 1.0000 133.00 950.94 3403.0 1.0000 1.0000 1.0000 0.00000 100.00 0.44460 0.26000 1.2700 0.021360 44.460 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 37.000 8.6114E-8 8.0757E-8 9.1801E-8 9.6524E-18 8.6114E-6 12.650 1.0000 45.000 115.02 1265.0 1.0000 1.0000 1.0000 0.00000 100.00 0.54910 0.25000 1.1700 0.038536 54.910 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 41.000 8.6881E-9 8.0051E-9 9.2856E-9 9.6189E-20 8.6880E-7 16.900 1.0000 81.000 265.08 1690.0 1.0000 1.0000 1.0000 0.00000 100.00 0.66700 0.36000 1.6200 0.056579 66.700 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 45.000 8.6531E-10 7.9750E-10 9.1358E-10 6.8975E-22 8.6531E-8 16.360 1.0000 103.00 325.30 1636.0 1.0000 1.0000 1.0000 0.00000 100.00 0.65290 0.31000 1.8700 0.047970 65.290 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 50.000 8.6735E-11 7.9844E-11 9.4301E-11 1.0545E-23 8.6735E-9 39.050 3.0000 162.00 1233.3 3905.0 1.0000 1.0000 1.0000 0.00000 100.00 0.71970 0.38000 1.6400 0.056866 71.970 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 72.000 8.6713E-16 8.2669E-16 8.9810E-16 2.9212E-34 8.6714E-14 49.580 1.0000 358.00 3326.2 4958.0 1.0000 1.0000 1.0000 0.00000 100.00 0.94410 0.50000 1.7600 0.069867 94.410 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 116.00 8.6636E-26 8.1912E-26 9.2569E-26 5.4634E-54 8.6636E-24 82.590 1.0000 476.00 8050.6 8259.0 1.0000 1.0000 1.0000 0.00000 100.00 2.2795 1.2300 4.3600 0.37480 227.95 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 139.00 8.6559E-31 8.4479E-31 8.8599E-31 8.3924E-65 8.6559E-29 45.130 1.0000 226.00 2211.0 4513.0 1.0000 1.0000 1.0000 0.00000 100.00 3.8266 1.7300 10.540 1.8349 382.66 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte20.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 50.000 8.6423E-6 8.2040E-6 9.0833E-6 3.8986E-14 0.00086423 12.230 1.0000 49.000 103.03 1223.0 1.0000 1.0000 1.0000 0.00000 100.00 0.83310 0.54000 1.9900 0.042769 83.310 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 56.000 8.6164E-7 8.0898E-7 9.1454E-7 4.4558E-16 8.6164E-5 10.130 1.0000 37.000 79.245 1013.0 1.0000 1.0000 1.0000 0.00000 100.00 0.87630 0.51000 1.6300 0.047739 87.630 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 62.000 8.6466E-8 8.2525E-8 8.9884E-8 2.6136E-18 8.6465E-6 14.300 1.0000 72.000 180.68 1430.0 1.0000 1.0000 1.0000 0.00000 100.00 0.97410 0.59000 1.7500 0.063570 97.410 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 70.000 8.6344E-9 8.3960E-9 9.0106E-9 1.5388E-20 8.6344E-7 15.400 1.0000 76.000 172.45 1540.0 1.0000 1.0000 1.0000 0.00000 100.00 1.1510 0.64000 2.2200 0.088872 115.10 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 76.000 8.6572E-10 8.2910E-10 8.9433E-10 1.7878E-22 8.6571E-8 16.410 1.0000 82.000 221.86 1641.0 1.0000 1.0000 1.0000 0.00000 100.00 1.2247 0.71000 2.0700 0.083110 122.47 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 82.000 8.6804E-11 8.4497E-11 8.8879E-11 9.2737E-25 8.6804E-9 18.240 1.0000 176.00 482.79 1824.0 1.0000 1.0000 1.0000 0.00000 100.00 1.3659 0.69000 2.4900 0.13943 136.59 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 116.00 8.6574E-16 8.5142E-16 8.7819E-16 4.2137E-35 8.6574E-14 21.750 1.0000 124.00 466.11 2175.0 1.0000 1.0000 1.0000 0.00000 100.00 1.9161 0.88000 3.0900 0.22593 191.61 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 182.00 8.6611E-26 8.5134E-26 8.8265E-26 4.6532E-55 8.6612E-24 26.960 1.0000 154.00 628.99 2696.0 1.0000 1.0000 1.0000 0.00000 100.00 4.2074 2.1900 8.4600 1.1854 420.74 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 216.00 8.6512E-31 8.4872E-31 8.7997E-31 5.5036E-65 8.6512E-29 41.980 1.0000 352.00 2661.0 4198.0 1.0000 1.0000 1.0000 0.00000 100.00 6.6107 3.2800 11.610 2.3502 661.07 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte22.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 21.000 8.6611E-6 8.3746E-6 8.9131E-6 1.2287E-14 0.00086611 15.700 1.0000 58.000 175.97 1570.0 1.0000 1.0000 1.0000 0.00000 100.00 1.5424 0.84000 3.3800 0.33928 154.24 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 23.000 8.6650E-7 8.3145E-7 9.0928E-7 2.0137E-16 8.6650E-5 16.080 1.0000 131.00 383.67 1608.0 1.0000 1.0000 1.0000 0.00000 100.00 1.6718 0.85000 5.1600 0.45712 167.18 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 26.000 8.6468E-8 8.2904E-8 8.9321E-8 1.5475E-18 8.6469E-6 26.110 1.0000 170.00 778.24 2611.0 1.0000 1.0000 1.0000 0.00000 100.00 1.9150 0.89000 3.7300 0.42719 191.50 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 29.000 8.6582E-9 8.4156E-9 8.8972E-9 9.6945E-21 8.6582E-7 22.770 1.0000 148.00 590.56 2277.0 1.0000 1.0000 1.0000 0.00000 100.00 2.2301 1.0900 5.6900 0.73148 223.01 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 31.000 8.6532E-10 8.3997E-10 8.8962E-10 8.7134E-23 8.6532E-8 26.660 2.0000 180.00 720.41 2666.0 1.0000 1.0000 1.0000 0.00000 100.00 2.4850 0.99000 7.2800 1.1705 248.50 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 34.000 8.6625E-11 8.4329E-11 8.8426E-11 7.9137E-25 8.6625E-9 31.880 1.0000 153.00 814.95 3188.0 1.0000 1.0000 1.0000 0.00000 100.00 2.3554 0.91000 4.7900 0.79778 235.54 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 47.000 8.6324E-16 8.1100E-16 9.0448E-16 3.1792E-34 8.6324E-14 34.320 1.0000 200.00 1448.1 3432.0 1.0000 1.0000 1.0000 0.00000 100.00 3.7782 1.9400 12.320 2.6414 377.82 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 74.000 8.6407E-26 8.3161E-26 8.9551E-26 2.3128E-54 8.6408E-24 57.830 1.0000 276.00 3030.8 5783.0 1.0000 1.0000 1.0000 0.00000 100.00 8.7565 3.6400 18.980 8.2319 875.65 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 87.000 8.6466E-31 8.3423E-31 8.9204E-31 1.3012E-64 8.6466E-29 59.400 1.0000 329.00 4564.6 5940.0 1.0000 1.0000 1.0000 0.00000 100.00 12.422 4.3400 33.280 27.747 1242.2 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte24.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 98.000 8.6548E-6 8.4961E-6 8.7866E-6 5.1361E-15 0.00086548 11.880 1.0000 50.000 127.84 1188.0 0.26000 0.00000 1.0000 0.19434 26.000 0.81450 0.51000 1.6700 0.038128 81.450 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 112.00 8.6628E-7 8.1940E-7 9.0716E-7 3.9819E-16 8.6628E-5 14.890 1.0000 82.000 177.31 1489.0 0.30000 0.00000 1.0000 0.21212 30.000 0.92230 0.52000 1.8800 0.064510 92.230 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 126.00 8.6776E-8 8.5230E-8 8.8116E-8 3.5889E-19 8.6776E-6 13.420 1.0000 61.000 175.01 1342.0 0.28000 0.00000 1.0000 0.20364 28.000 1.0458 0.58000 1.6300 0.065837 104.58 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 138.00 8.6499E-9 8.4806E-9 8.8331E-9 6.8377E-21 8.6498E-7 17.720 1.0000 91.000 347.27 1772.0 0.35000 0.00000 1.0000 0.22980 35.000 1.1546 0.65000 2.2000 0.11063 115.46 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 152.00 8.6754E-10 8.1431E-10 9.2125E-10 4.0082E-22 8.6753E-8 19.030 1.0000 120.00 443.24 1903.0 0.31000 0.00000 1.0000 0.21606 31.000 1.3403 0.65000 2.2600 0.11757 134.03 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 166.00 8.6581E-11 8.4333E-11 8.8551E-11 7.4559E-25 8.6580E-9 23.670 1.0000 159.00 718.20 2367.0 0.33000 0.00000 1.0000 0.22333 33.000 1.2404 0.59000 2.2900 0.098145 124.04 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 232.00 8.6532E-16 8.3515E-16 8.9639E-16 1.6484E-34 8.6532E-14 23.650 1.0000 146.00 578.07 2365.0 0.37000 0.00000 1.0000 0.23545 37.000 1.9192 0.98000 3.2400 0.25734 191.92 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 364.00 8.6361E-26 8.0999E-26 9.0863E-26 6.1201E-54 8.6361E-24 37.630 2.0000 192.00 1560.7 3763.0 0.36000 0.00000 1.0000 0.23273 36.000 4.5278 2.0300 7.9100 1.3201 452.78 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 432.00 8.6662E-31 8.3887E-31 8.8900E-31 1.0228E-64 8.6662E-29 47.190 1.0000 287.00 2315.0 4719.0 0.33000 0.00000 1.0000 0.22333 33.000 6.7778 2.5200 10.850 3.0898 677.78 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte26.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 20.000 8.6555E-6 8.4343E-6 8.8474E-6 7.1735E-15 0.00086555 26.320 1.0000 116.00 670.08 2632.0 1.0000 1.0000 1.0000 0.00000 100.00 2.9844 1.2800 7.5500 1.5425 298.44 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 22.000 8.6608E-7 8.5308E-7 8.7860E-7 3.4127E-17 8.6608E-5 35.340 1.0000 153.00 1065.7 3534.0 1.0000 1.0000 1.0000 0.00000 100.00 3.4719 1.5700 8.7800 2.5862 347.19 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 24.000 8.6626E-8 8.4967E-8 8.9021E-8 5.7508E-19 8.6626E-6 36.100 1.0000 133.00 981.66 3610.0 1.0000 1.0000 1.0000 0.00000 100.00 3.7874 1.6800 9.7800 2.5256 378.74 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 27.000 8.6543E-9 8.5034E-9 8.7840E-9 2.8937E-21 8.6542E-7 26.200 1.0000 135.00 732.24 2620.0 1.0000 1.0000 1.0000 0.00000 100.00 3.5385 1.4600 9.4100 2.1713 353.85 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 29.000 8.6717E-10 8.4673E-10 8.8880E-10 8.7213E-23 8.6717E-8 29.870 1.0000 160.00 899.95 2987.0 1.0000 1.0000 1.0000 0.00000 100.00 4.0352 1.7700 12.210 3.4243 403.52 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 31.000 8.6579E-11 8.5421E-11 8.7878E-11 2.9838E-25 8.6578E-9 36.410 2.0000 130.00 989.78 3641.0 1.0000 1.0000 1.0000 0.00000 100.00 4.5998 1.9300 13.330 4.7170 459.98 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 42.000 8.6657E-16 8.3160E-16 8.9777E-16 1.7798E-34 8.6657E-14 55.910 1.0000 291.00 2983.9 5591.0 1.0000 1.0000 1.0000 0.00000 100.00 7.5312 2.6400 16.910 12.383 753.12 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 64.000 8.6619E-26 8.3439E-26 8.9578E-26 1.8002E-54 8.6620E-24 73.410 1.0000 454.00 5352.6 7341.0 1.0000 1.0000 1.0000 0.00000 100.00 15.297 5.9600 47.600 43.008 1529.7 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 75.000 8.6639E-31 8.5157E-31 8.8009E-31 3.8576E-65 8.6639E-29 56.260 1.0000 454.00 3688.2 5626.0 1.0000 1.0000 1.0000 0.00000 100.00 19.222 7.4300 86.140 85.601 1922.2 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte28.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 42.000 8.6620E-6 8.5306E-6 8.7884E-6 3.0634E-15 0.00086620 17.850 1.0000 76.000 260.82 1785.0 1.0000 1.0000 1.0000 0.00000 100.00 2.7836 1.7900 5.0400 0.30804 278.36 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 47.000 8.6646E-7 8.5314E-7 8.7524E-7 2.4374E-17 8.6647E-5 14.990 1.0000 66.000 150.60 1499.0 1.0000 1.0000 1.0000 0.00000 100.00 2.5478 1.5900 4.0000 0.23190 254.78 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 51.000 8.6819E-8 8.3287E-8 8.9571E-8 1.6384E-18 8.6820E-6 22.340 1.0000 85.000 407.62 2234.0 1.0000 1.0000 1.0000 0.00000 100.00 2.8457 1.6700 4.1900 0.34232 284.57 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 56.000 8.6577E-9 8.5674E-9 8.7437E-9 1.0892E-21 8.6577E-7 20.500 1.0000 128.00 438.17 2050.0 1.0000 1.0000 1.0000 0.00000 100.00 3.1675 1.6500 5.0800 0.53419 316.75 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 60.000 8.6656E-10 8.5582E-10 8.7265E-10 9.6545E-24 8.6656E-8 23.790 1.0000 162.00 649.22 2379.0 1.0000 1.0000 1.0000 0.00000 100.00 3.2987 2.0700 5.9000 0.61520 329.87 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 64.000 8.6629E-11 8.5674E-11 8.7662E-11 1.5884E-25 8.6629E-9 31.420 1.0000 135.00 755.64 3142.0 1.0000 1.0000 1.0000 0.00000 100.00 3.7717 1.7700 5.9300 0.68675 377.17 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 87.000 8.6574E-16 8.5827E-16 8.7444E-16 1.2199E-35 8.6573E-14 31.280 1.0000 224.00 999.59 3128.0 1.0000 1.0000 1.0000 0.00000 100.00 5.9030 3.3500 9.5200 1.7648 590.30 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 131.00 8.6613E-26 8.4945E-26 8.8115E-26 4.1822E-55 8.6614E-24 43.220 1.0000 204.00 1482.5 4322.0 1.0000 1.0000 1.0000 0.00000 100.00 12.796 7.2600 23.800 9.5781 1279.6 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 153.00 8.6503E-31 8.5396E-31 8.7281E-31 1.5561E-65 8.6504E-29 45.780 1.0000 263.00 2322.7 4578.0 1.0000 1.0000 1.0000 0.00000 100.00 17.147 9.6100 29.860 20.416 1714.7 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte30.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 23.000 8.6543E-6 8.3372E-6 8.9147E-6 1.6811E-14 0.00086544 11.670 1.0000 67.000 128.85 1167.0 1.0000 1.0000 1.0000 0.00000 100.00 0.62460 0.37000 1.6500 0.021989 62.460 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 27.000 8.6672E-7 8.2498E-7 8.9858E-7 2.4389E-16 8.6672E-5 14.290 1.0000 61.000 139.46 1429.0 1.0000 1.0000 1.0000 0.00000 100.00 0.82480 0.53000 1.3900 0.028296 82.480 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 30.000 8.7014E-8 8.1251E-8 9.0839E-8 3.8141E-18 8.7015E-6 13.180 1.0000 75.000 184.86 1318.0 1.0000 1.0000 1.0000 0.00000 100.00 0.87410 0.62000 1.4000 0.026176 87.410 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 33.000 8.6343E-9 8.1636E-9 9.1461E-9 4.2144E-20 8.6343E-7 16.270 1.0000 63.000 207.19 1627.0 1.0000 1.0000 1.0000 0.00000 100.00 0.98170 0.57000 1.8000 0.049574 98.170 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 37.000 8.6771E-10 8.2115E-10 9.1759E-10 3.7215E-22 8.6771E-8 19.810 1.0000 70.000 260.92 1981.0 1.0000 1.0000 1.0000 0.00000 100.00 1.1889 0.59000 2.0800 0.083902 118.89 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 40.000 8.6405E-11 8.3023E-11 9.0300E-11 2.5347E-24 8.6405E-9 20.870 1.0000 156.00 608.80 2087.0 1.0000 1.0000 1.0000 0.00000 100.00 1.2497 0.62000 2.5500 0.10209 124.97 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 56.000 8.6730E-16 8.4648E-16 8.8413E-16 6.9408E-35 8.6730E-14 31.020 1.0000 154.00 747.63 3102.0 1.0000 1.0000 1.0000 0.00000 100.00 1.5741 0.80000 2.9200 0.19555 157.41 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 90.000 8.6635E-26 8.1053E-26 9.0840E-26 4.7912E-54 8.6635E-24 36.210 1.0000 197.00 1381.0 3621.0 1.0000 1.0000 1.0000 0.00000 100.00 3.9001 1.9200 7.6400 1.3156 390.01 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 106.00 8.6509E-31 8.3910E-31 8.9149E-31 1.2182E-64 8.6509E-29 49.940 1.0000 210.00 2163.8 4994.0 1.0000 1.0000 1.0000 0.00000 100.00 5.6230 2.6400 10.790 2.1917 562.30 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte32.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 170.00 8.6593E-6 8.6002E-6 8.7119E-6 5.1011E-16 0.00086593 30.760 1.0000 133.00 770.34 3076.0 0.23000 0.00000 1.0000 0.17889 23.000 8.3260 4.7500 13.060 3.3566 832.61 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 183.00 8.6588E-7 8.5909E-7 8.7114E-7 7.2087E-18 8.6587E-5 35.130 1.0000 182.00 1422.9 3513.0 0.33000 0.00000 1.0000 0.22333 33.000 8.5555 5.1700 14.050 3.2462 855.55 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 197.00 8.6554E-8 8.5376E-8 8.7914E-8 2.4070E-19 8.6554E-6 36.980 1.0000 415.00 3225.5 3698.0 0.29000 0.00000 1.0000 0.20798 29.000 10.075 5.8500 15.820 4.0562 1007.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 210.00 8.6621E-9 8.5838E-9 8.7144E-9 8.2470E-22 8.6622E-7 31.610 1.0000 191.00 1084.0 3161.0 0.28000 0.00000 1.0000 0.20364 28.000 10.317 5.6400 17.530 5.6123 1031.7 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 223.00 8.6593E-10 8.6046E-10 8.7009E-10 3.1893E-24 8.6593E-8 41.230 1.0000 178.00 1446.1 4123.0 0.31000 0.00000 1.0000 0.21606 31.000 11.530 6.9100 17.520 5.9102 1153.0 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 237.00 8.6614E-11 8.6244E-11 8.7033E-11 3.2201E-26 8.6615E-9 48.600 4.0000 237.00 1785.5 4860.0 0.20000 0.00000 1.0000 0.16162 20.000 12.149 5.9900 20.600 6.0350 1214.9 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 303.00 8.6628E-16 8.6255E-16 8.6931E-16 1.6773E-36 8.6628E-14 40.820 1.0000 198.00 1852.0 4082.0 0.23000 0.00000 1.0000 0.17889 23.000 16.668 9.2000 27.070 14.431 1666.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 436.00 8.6607E-26 8.6297E-26 8.6896E-26 1.2150E-56 8.6607E-24 61.200 1.0000 302.00 3867.5 6120.0 0.22000 0.00000 1.0000 0.17333 22.000 32.528 16.520 73.220 64.276 3252.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 502.00 8.6624E-31 8.5978E-31 8.7335E-31 8.2354E-66 8.6624E-29 69.610 1.0000 346.00 5384.0 6961.0 0.23000 0.00000 1.0000 0.17889 23.000 42.645 23.080 76.430 100.43 4264.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte34.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 38.000 8.6484E-6 8.4626E-6 8.8668E-6 7.5476E-15 0.00086484 33.200 1.0000 238.00 1489.3 3320.0 1.0000 1.0000 1.0000 0.00000 100.00 7.8570 3.4600 25.490 11.489 785.70 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 42.000 8.6623E-7 8.6181E-7 8.7042E-7 2.3885E-18 8.6623E-5 39.740 1.0000 251.00 1565.7 3974.0 1.0000 1.0000 1.0000 0.00000 100.00 9.7007 4.2700 33.910 19.958 970.07 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 45.000 8.6600E-8 8.5654E-8 8.7450E-8 1.2551E-19 8.6600E-6 36.290 1.0000 162.00 1259.1 3629.0 1.0000 1.0000 1.0000 0.00000 100.00 9.7783 3.9700 31.380 18.599 977.83 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 48.000 8.6523E-9 8.5286E-9 8.8116E-9 3.2000E-21 8.6523E-7 34.700 1.0000 133.00 712.63 3470.0 1.0000 1.0000 1.0000 0.00000 100.00 9.2253 4.3400 19.480 7.2867 922.54 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 52.000 8.6593E-10 8.6234E-10 8.6840E-10 1.7349E-24 8.6593E-8 37.210 1.0000 206.00 1607.6 3721.0 1.0000 1.0000 1.0000 0.00000 100.00 10.723 4.4900 27.400 17.145 1072.3 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 55.000 8.6616E-11 8.6075E-11 8.7058E-11 4.2153E-26 8.6617E-9 45.270 1.0000 198.00 1895.5 4527.0 1.0000 1.0000 1.0000 0.00000 100.00 13.598 6.1900 33.420 30.594 1359.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 72.000 8.6562E-16 8.5513E-16 8.8131E-16 3.2078E-35 8.6562E-14 46.660 1.0000 441.00 3371.4 4666.0 1.0000 1.0000 1.0000 0.00000 100.00 18.113 6.8000 42.270 53.969 1811.3 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 105.00 8.6632E-26 8.5788E-26 8.7655E-26 1.5113E-55 8.6632E-24 54.740 1.0000 254.00 2794.7 5474.0 1.0000 1.0000 1.0000 0.00000 100.00 35.632 19.570 90.140 177.01 3563.2 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 122.00 8.6611E-31 8.6013E-31 8.7060E-31 3.8673E-66 8.6612E-29 77.650 1.0000 394.00 5334.9 7765.0 1.0000 1.0000 1.0000 0.00000 100.00 51.990 19.510 137.77 436.12 5199.0 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte36.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 44.000 8.6530E-6 8.4585E-6 8.8146E-6 4.8598E-15 0.00086530 19.750 1.0000 109.00 342.59 1975.0 1.0000 1.0000 1.0000 0.00000 100.00 2.7459 1.6200 4.8900 0.55014 274.59 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 48.000 8.6467E-7 8.4011E-7 8.9339E-7 1.1629E-16 8.6467E-5 19.580 1.0000 72.000 255.12 1958.0 1.0000 1.0000 1.0000 0.00000 100.00 2.7463 1.6900 4.4000 0.39702 274.63 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 52.000 8.6630E-8 8.5637E-8 8.7549E-8 1.6510E-19 8.6630E-6 23.990 1.0000 105.00 537.27 2399.0 1.0000 1.0000 1.0000 0.00000 100.00 2.8787 1.8300 5.1700 0.40406 287.87 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 56.000 8.6562E-9 8.5626E-9 8.7338E-9 1.5496E-21 8.6562E-7 19.230 1.0000 60.000 185.01 1923.0 1.0000 1.0000 1.0000 0.00000 100.00 3.0482 1.8600 4.9100 0.47298 304.82 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 62.000 8.6616E-10 8.6189E-10 8.7053E-10 4.0196E-24 8.6616E-8 30.170 1.0000 152.00 706.83 3017.0 1.0000 1.0000 1.0000 0.00000 100.00 3.8799 2.2500 8.4399 0.93768 387.99 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 66.000 8.6595E-11 8.5880E-11 8.7426E-11 8.3911E-26 8.6595E-9 28.350 1.0000 160.00 871.79 2835.0 1.0000 1.0000 1.0000 0.00000 100.00 4.0044 2.5100 6.0300 0.63105 400.44 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 88.000 8.6664E-16 8.5096E-16 8.7925E-16 4.2139E-35 8.6664E-14 38.600 1.0000 211.00 1607.4 3860.0 1.0000 1.0000 1.0000 0.00000 100.00 6.2118 3.0700 12.150 2.4570 621.18 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 132.00 8.6573E-26 8.4893E-26 8.8204E-26 5.5839E-55 8.6573E-24 48.720 1.0000 241.00 2406.9 4872.0 1.0000 1.0000 1.0000 0.00000 100.00 12.719 6.4600 26.420 10.330 1271.9 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 154.00 8.6551E-31 8.5118E-31 8.7848E-31 4.0087E-65 8.6551E-29 61.650 1.0000 311.00 4078.7 6165.0 1.0000 1.0000 1.0000 0.00000 100.00 18.355 9.9301 34.940 20.261 1835.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte38.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 19.000 8.6605E-6 8.4708E-6 8.8712E-6 8.8789E-15 0.00086605 26.570 1.0000 149.00 540.95 2657.0 1.0000 1.0000 1.0000 0.00000 100.00 13.018 6.3800 36.520 25.508 1301.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 21.000 8.6598E-7 8.6267E-7 8.6988E-7 1.4978E-18 8.6598E-5 27.400 1.0000 136.00 696.66 2740.0 1.0000 1.0000 1.0000 0.00000 100.00 15.025 7.1200 39.830 39.259 1502.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 22.000 8.6622E-8 8.6165E-8 8.7127E-8 5.3809E-20 8.6622E-6 39.520 1.0000 208.00 1427.8 3952.0 1.0000 1.0000 1.0000 0.00000 100.00 15.637 7.7400 31.010 21.657 1563.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 24.000 8.6648E-9 8.5934E-9 8.7497E-9 9.6980E-22 8.6647E-7 38.080 3.0000 191.00 1158.4 3808.0 1.0000 1.0000 1.0000 0.00000 100.00 17.399 8.4100 39.470 42.953 1739.9 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 25.000 8.6600E-10 8.6324E-10 8.6828E-10 1.1008E-24 8.6600E-8 35.810 1.0000 157.00 1208.8 3581.0 1.0000 1.0000 1.0000 0.00000 100.00 18.434 6.8500 52.860 64.944 1843.4 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 27.000 8.6599E-11 8.6338E-11 8.6816E-11 1.2415E-26 8.6600E-9 39.610 1.0000 180.00 1311.6 3961.0 1.0000 1.0000 1.0000 0.00000 100.00 19.639 9.4301 59.690 62.587 1963.9 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 34.000 8.6626E-16 8.5462E-16 8.7681E-16 1.8904E-35 8.6625E-14 54.220 1.0000 327.00 3368.8 5422.0 1.0000 1.0000 1.0000 0.00000 100.00 27.450 12.260 87.950 99.761 2745.1 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 49.000 8.6697E-26 8.5264E-26 8.8394E-26 4.6897E-55 8.6696E-24 65.160 2.0000 361.00 3984.2 6516.0 1.0000 1.0000 1.0000 0.00000 100.00 56.848 24.690 128.37 468.86 5684.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 56.000 8.6598E-31 8.6394E-31 8.6810E-31 8.7874E-67 8.6598E-29 71.790 1.0000 459.00 5287.1 7179.0 1.0000 1.0000 1.0000 0.00000 100.00 73.107 30.440 220.33 1042.2 7310.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte40.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 82.000 8.6598E-6 8.6231E-6 8.6882E-6 2.0505E-16 0.00086598 16.130 1.0000 82.000 278.70 1613.0 0.10000 0.00000 1.0000 0.090909 10.000 8.6246 4.9100 16.610 4.3317 862.46 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 90.000 8.6536E-7 8.4905E-7 8.8029E-7 4.4155E-17 8.6536E-5 18.790 1.0000 79.000 271.62 1879.0 0.080000 0.00000 1.0000 0.074344 8.0000 9.4550 5.5300 18.080 4.2786 945.50 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 96.000 8.6588E-8 8.6406E-8 8.6749E-8 7.7271E-21 8.6589E-6 16.400 1.0000 89.000 274.69 1640.0 0.12000 0.00000 1.0000 0.10667 12.000 9.8986 6.1400 16.220 4.8284 989.86 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 102.00 8.6637E-9 8.5997E-9 8.7418E-9 1.0503E-21 8.6637E-7 19.490 1.0000 79.000 307.20 1949.0 0.090000 0.00000 1.0000 0.082727 9.0000 10.597 6.6500 16.640 4.5750 1059.7 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 110.00 8.6587E-10 8.5905E-10 8.7348E-10 8.5613E-24 8.6588E-8 19.770 1.0000 107.00 404.80 1977.0 0.19000 0.00000 1.0000 0.15545 19.000 12.147 6.9700 19.070 7.4268 1214.7 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 116.00 8.6652E-11 8.6139E-11 8.7139E-11 4.4956E-26 8.6653E-9 16.770 1.0000 131.00 385.63 1677.0 0.13000 0.00000 1.0000 0.11424 13.000 11.968 7.9100 18.750 5.7852 1196.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 150.00 8.6614E-16 8.6231E-16 8.7012E-16 3.1035E-36 8.6615E-14 25.940 1.0000 130.00 729.88 2594.0 0.10000 0.00000 1.0000 0.090909 10.000 18.669 10.590 48.350 21.845 1866.9 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 216.00 8.6603E-26 8.6389E-26 8.6844E-26 1.1600E-56 8.6603E-24 35.680 1.0000 181.00 1386.1 3568.0 0.090000 0.00000 1.0000 0.082727 9.0000 33.633 18.640 59.660 67.407 3363.3 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 250.00 8.6625E-31 8.6347E-31 8.6953E-31 1.3113E-66 8.6625E-29 36.820 1.0000 153.00 1280.3 3682.0 0.070000 0.00000 1.0000 0.065758 7.0000 48.701 23.240 74.140 109.16 4870.1 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte42.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 20.000 8.6629E-6 8.3554E-6 8.9136E-6 9.7584E-15 0.00086629 11.880 1.0000 82.000 124.51 1188.0 1.0000 1.0000 1.0000 0.00000 100.00 2.3961 1.6000 6.1900 0.40008 239.61 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 22.000 8.6572E-7 8.2698E-7 9.0549E-7 3.1672E-16 8.6571E-5 14.220 1.0000 64.000 192.78 1422.0 1.0000 1.0000 1.0000 0.00000 100.00 2.5467 1.5700 5.5600 0.35424 254.67 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 25.000 8.6540E-8 8.4972E-8 8.8186E-8 5.4143E-19 8.6541E-6 17.030 1.0000 73.000 195.12 1703.0 1.0000 1.0000 1.0000 0.00000 100.00 2.6463 1.5600 4.5900 0.37730 264.63 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 27.000 8.6619E-9 8.5083E-9 8.8461E-9 5.7177E-21 8.6619E-7 16.120 1.0000 101.00 272.53 1612.0 1.0000 1.0000 1.0000 0.00000 100.00 2.9503 1.4200 4.8800 0.55801 295.03 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 29.000 8.6703E-10 8.3774E-10 8.9467E-10 1.4046E-22 8.6703E-8 15.150 1.0000 68.000 190.13 1515.0 1.0000 1.0000 1.0000 0.00000 100.00 3.1091 1.9900 5.3500 0.57348 310.91 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 31.000 8.6628E-11 8.5427E-11 8.7847E-11 3.1161E-25 8.6628E-9 18.680 1.0000 75.000 276.42 1868.0 1.0000 1.0000 1.0000 0.00000 100.00 3.4200 1.9800 6.3400 0.70505 342.00 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 42.000 8.6754E-16 8.3909E-16 8.9002E-16 1.0427E-34 8.6754E-14 22.950 1.0000 173.00 619.50 2295.0 1.0000 1.0000 1.0000 0.00000 100.00 5.1908 2.4500 10.770 2.1486 519.08 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 64.000 8.6577E-26 8.3636E-26 8.9244E-26 1.2534E-54 8.6576E-24 33.370 1.0000 131.00 883.88 3337.0 1.0000 1.0000 1.0000 0.00000 100.00 11.135 5.9900 21.250 7.1891 1113.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 75.000 8.6552E-31 8.3455E-31 8.9854E-31 2.0442E-64 8.6552E-29 35.940 1.0000 223.00 1514.4 3594.0 1.0000 1.0000 1.0000 0.00000 100.00 15.043 8.6400 36.950 16.836 1504.3 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte44.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
80.000 0.10000 1.0000E-5 20.000 42.000 8.6601E-6 8.6037E-6 8.7195E-6 4.2844E-16 0.00069281 22.137 1.0000 150.00 439.06 1771.0 1.0000 1.0000 1.0000 0.00000 80.000 22.552 15.440 40.380 18.771 1804.1 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 9.9999E-7 25.000 46.000 8.6605E-7 8.6505E-7 8.6672E-7 1.4041E-19 6.9284E-5 25.337 1.0000 141.00 712.68 2027.0 1.0000 1.0000 1.0000 0.00000 80.000 25.966 15.260 42.320 35.377 2077.2 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-7 25.000 48.000 8.6598E-8 8.5730E-8 8.7411E-8 1.4033E-19 6.9278E-6 24.450 1.0000 104.00 579.34 1956.0 1.0000 1.0000 1.0000 0.00000 80.000 27.323 16.710 39.340 26.060 2185.8 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-8 30.000 50.000 8.6577E-9 8.6266E-9 8.6803E-9 1.5414E-22 6.9262E-7 29.350 1.0000 112.00 777.88 2348.0 1.0000 1.0000 1.0000 0.00000 80.000 27.838 17.810 45.930 28.133 2227.1 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-9 30.000 54.000 8.6611E-10 8.6207E-10 8.7076E-10 3.7483E-24 6.9289E-8 24.775 1.0000 141.00 526.78 1982.0 1.0000 1.0000 1.0000 0.00000 80.000 31.356 19.900 57.380 40.085 2508.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-10 30.000 56.000 8.6604E-11 8.6397E-11 8.6819E-11 7.5857E-27 6.9283E-9 28.012 1.0000 122.00 727.48 2241.0 1.0000 1.0000 1.0000 0.00000 80.000 33.021 20.640 49.450 47.085 2641.6 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-15 40.000 70.000 8.6607E-16 8.5958E-16 8.7301E-16 8.4299E-36 6.9286E-14 27.975 1.0000 163.00 824.33 2238.0 1.0000 1.0000 1.0000 0.00000 80.000 44.929 29.410 76.700 92.821 3594.3 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-25 60.000 96.000 8.6603E-26 8.6454E-26 8.6742E-26 4.1790E-57 6.9282E-24 41.000 1.0000 207.00 1474.8 3280.0 1.0000 1.0000 1.0000 0.00000 80.000 81.426 43.760 141.04 312.76 6514.1 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
80.000 0.10000 1.0000E-30 70.000 108.00 8.6609E-31 8.6303E-31 8.6896E-31 1.5475E-66 6.9287E-29 38.825 2.0000 141.00 1027.9 3106.0 1.0000 1.0000 1.0000 0.00000 80.000 105.41 63.280 182.14 583.45 8432.5 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/cte8.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
100.00 0.10000 1.0000E-5 20.000 76.000 8.6527E-6 8.0827E-6 9.1890E-6 7.1183E-14 0.00086527 19.030 1.0000 128.00 354.31 1903.0 1.0000 1.0000 1.0000 0.00000 100.00 0.072800 0.030000 0.38000 0.0021295 7.2800 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 9.9999E-7 25.000 89.000 8.6850E-7 8.0647E-7 9.2740E-7 6.0362E-16 8.6850E-5 26.290 1.0000 112.00 722.33 2629.0 1.0000 1.0000 1.0000 0.00000 100.00 0.21150 0.040000 0.40000 0.0043078 21.150 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-7 25.000 102.00 8.6593E-8 7.8930E-8 9.3350E-8 1.1498E-17 8.6593E-6 29.550 1.0000 163.00 998.94 2955.0 1.0000 1.0000 1.0000 0.00000 100.00 0.24240 0.12000 0.55000 0.0055235 24.240 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-8 30.000 116.00 8.6343E-9 8.2152E-9 9.1144E-9 3.5972E-20 8.6342E-7 31.670 1.0000 151.00 836.04 3167.0 1.0000 1.0000 1.0000 0.00000 100.00 0.27090 0.15000 0.46000 0.0043133 27.090 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-9 30.000 129.00 8.6168E-10 8.1888E-10 9.1826E-10 5.9569E-22 8.6168E-8 31.490 2.0000 195.00 857.00 3149.0 1.0000 1.0000 1.0000 0.00000 100.00 0.32740 0.19000 0.68000 0.0075487 32.740 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-10 30.000 142.00 8.6747E-11 8.0100E-11 9.2457E-11 8.4619E-24 8.6748E-9 36.840 1.0000 186.00 1221.6 3684.0 1.0000 1.0000 1.0000 0.00000 100.00 0.37610 0.18000 0.74000 0.011002 37.610 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-15 40.000 209.00 8.6561E-16 7.8336E-16 9.4492E-16 1.8438E-33 8.6561E-14 52.420 1.0000 299.00 3262.7 5242.0 1.0000 1.0000 1.0000 0.00000 100.00 0.47750 0.23000 0.95000 0.025106 47.750 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-25 60.000 341.00 8.6753E-26 8.1987E-26 9.1621E-26 4.7894E-54 8.6753E-24 78.440 2.0000 354.00 4440.4 7844.0 1.0000 1.0000 1.0000 0.00000 100.00 1.1105 0.58000 2.0500 0.081347 111.05 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 
100.00 0.10000 1.0000E-30 70.000 408.00 8.6892E-31 7.9421E-31 9.2394E-31 1.0617E-63 8.6893E-29 98.670 1.0000 397.00 7814.8 9867.0 1.0000 1.0000 1.0000 0.00000 100.00 1.7495 0.82000 3.6500 0.27173 174.95 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 0.00000 


==> data/ctv.dat <==
N targetAngle targetPrecision precision targetCostVector1 targetCostVector2 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total costVector2-average costVector2-min costVector2-max costVector2-ss costVector2-total 
1000.0 0.10000 1.0000E-5 20.000 30.000 10.000 8.6509E-6 8.1221E-6 9.1887E-6 4.9883E-14 0.0086509 18.312 1.0000 149.00 316.53 18312. 1.0000 1.0000 1.0000 0.00000 1000.0 0.070340 0.030000 0.41000 0.0013859 70.340 0.075380 0.060000 0.15000 0.00032378 75.380 29.060 28.000 30.000 0.99740 29060. 10.000 10.000 10.000 0.00000 10000. 
1000.0 0.10000 9.9999E-7 25.000 36.000 12.000 8.6433E-7 8.0113E-7 9.2680E-7 7.5252E-16 0.00086433 25.070 1.0000 158.00 570.69 25070. 1.0000 1.0000 1.0000 0.00000 1000.0 0.24123 0.11000 0.58000 0.0052624 241.23 0.088890 0.070000 0.18000 0.00045212 88.890 35.022 34.000 36.000 1.0005 35022. 12.000 12.000 12.000 0.00000 12000. 
1000.0 0.10000 1.0000E-7 25.000 42.000 14.000 8.6519E-8 8.3424E-8 8.9753E-8 1.8547E-18 8.6520E-5 28.592 1.0000 204.00 843.48 28592. 1.0000 1.0000 1.0000 0.00000 1000.0 0.27685 0.13000 0.71000 0.0075473 276.85 0.10711 0.090000 0.21000 0.00059434 107.11 40.976 40.000 42.000 1.0004 40976. 14.000 14.000 14.000 0.00000 14000. 
1000.0 0.10000 1.0000E-8 30.000 48.000 16.000 8.6553E-9 8.4952E-9 8.8177E-9 4.8229E-21 8.6552E-6 32.968 1.0000 210.00 999.65 32968. 1.0000 1.0000 1.0000 0.00000 1000.0 0.36617 0.19000 1.0600 0.013360 366.17 0.12900 0.11000 0.26000 0.00089490 129.00 47.000 46.000 48.000 1.0010 47000. 16.000 16.000 16.000 0.00000 16000. 
1000.0 0.10000 1.0000E-9 30.000 51.000 17.000 8.6507E-10 8.1864E-10 9.1148E-10 4.0435E-22 8.6507E-7 29.318 1.0000 223.00 838.69 29318. 1.0000 1.0000 1.0000 0.00000 1000.0 0.36670 0.18000 0.96000 0.012369 366.70 0.13986 0.12000 0.26000 0.0010154 139.86 50.016 49.000 51.000 1.0007 50016. 17.000 17.000 17.000 0.00000 17000. 
1000.0 0.10000 1.0000E-10 30.000 57.000 19.000 8.6614E-11 8.0780E-11 9.2185E-11 6.0468E-24 8.6614E-8 37.586 1.0000 347.00 1422.0 37586. 1.0000 1.0000 1.0000 0.00000 1000.0 0.42867 0.18000 1.1500 0.017201 428.67 0.15479 0.13000 0.30000 0.0011895 154.79 55.988 55.000 57.000 1.0009 55988. 19.000 19.000 19.000 0.00000 19000. 
1000.0 0.10000 1.0000E-15 40.000 84.000 28.000 8.6593E-16 8.3981E-16 8.9096E-16 1.2287E-34 8.6593E-13 52.656 1.0000 383.00 2601.2 52656. 1.0000 1.0000 1.0000 0.00000 1000.0 0.55942 0.22000 1.7500 0.035854 559.42 0.23297 0.20000 0.45000 0.0023438 232.97 83.034 82.000 84.000 0.99985 83034. 28.000 28.000 28.000 0.00000 28000. 
1000.0 0.10000 1.0000E-25 60.000 135.00 45.000 8.6534E-26 8.3398E-26 8.9593E-26 1.9830E-54 8.6534E-23 83.112 1.0000 702.00 6794.8 83112. 1.0000 1.0000 1.0000 0.00000 1000.0 1.3060 0.53000 3.5200 0.15789 1306.0 0.40786 0.36000 0.74000 0.0071578 407.86 133.96 133.00 135.00 0.99940 1.3396E5 45.000 45.000 45.000 0.00000 45000. 
1000.0 0.10000 1.0000E-30 70.000 162.00 54.000 8.6607E-31 8.3237E-31 8.9948E-31 2.1224E-64 8.6606E-28 101.72 1.0000 618.00 10159. 1.0172E5 1.0000 1.0000 1.0000 0.00000 1000.0 1.9775 0.80000 6.1200 0.36756 1977.5 0.50846 0.44000 0.91000 0.011001 508.46 161.05 160.00 162.00 0.99889 1.6105E5 54.000 54.000 54.000 0.00000 54000. 


==> data/ex2.dat <==
name n a b ngens index conjugacy-classes t-approx t-exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf10 10 $\theta$-3 -1 0 1 0 0.080 0 4.81212 3.47121 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf12 12 -1 -1 0 1 0 0.100 0 7.10041 10.2437 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf14 14 $\theta^2$-4 -1 0 1 0 0.140 0 9.58971 4.61167 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf16 16 -1 -1 0 2 0 0.430 0 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf18 18 $\theta^2$-4 -1 0 1 0 0.130 0 10.6793 5.13564 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf20 20 -1 -1 0 1 0 0.260 0 20.5984 14.8586 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf22 22 $\theta^2$-4 -1 0 1 0 0.680 0 24.4402 7.05196 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf24 24 -1 -1 0 4 0 0.290 0 21.7662 31.4020 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf26 26  $\theta^2$-4 -1 0 1 0 0.460 0 34.8906 8.38940 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf28 28 -1 -1 0 1 0 0.540 0 40.9148 19.6758 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf30 30  $\theta^2$-4 -1 0 1 0 0.320 0 17.0273 6.14130 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf32 32 -1 -1 0 8 0 1.180 0 71.5734 103.259
cnf34 34 $\theta^2$-4 -1 0 1 0 1.060 0 59.2429 21.3674
cnf36 36 -1 -1 0 1 0 0.440 0 41.9562 20.1767
cnf38 38 $\theta^2$-4 -1 0 1 0 1.350 0 72.4038 11.6063 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf40 40 -1 -1 0 16 0 1.250 0 67.6123 48.7719 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf42 42 $\theta^2$-4 -1 0 1 0 0.480 0 35.4126 8.51492 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf44 44 -1 -1 0 1 0 2.730 0 97.5292 28.1410 


==> data/ex3.dat <==
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+T 8 -1 -1 3 1 1 0.180 1.620 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
$V$-basis 4 -1 -1 6 1 1 0.070 0.700 2.07944 1.29203 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$R_z\at{\pi/16}$ 16 -1 -1 9 2 2 0.410 15.110 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$T$+$V$ 8 -1 -1 29 1 1 0.170 5.680 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$T$ 8 -1 -1 3 1 1 0.160 1.360 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$R_z\at{\pi/16}$ 30 F.1^2 - 4 -1 17 1 2 0.320 4.720 17.0273 6.14130 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf16 16 -1 -1 0 2 0 0.370 0 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf10 10 F.1 - 3 -1 0 1 0 0.080 0 4.81212 3.47121 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf12 12 -1 -1 0 1 0 0.110 0 7.10041 10.2437 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf10 10 F.1 - 3 -1 0 1 0 0.080 0 4.81212 3.47121 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf12 12 -1 -1 0 1 0 0.100 0 7.10041 10.2437 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf14 14 F.1^2 - 4 -1 0 1 0 0.140 0 9.58971 4.61167 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf16 16 -1 -1 0 2 0 0.430 0 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf18 18 F.1^2 - 4 -1 0 1 0 0.130 0 10.6793 5.13564 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf20 20 -1 -1 0 1 0 0.260 0 20.5984 14.8586 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf22 22 F.1^2 - 4 -1 0 1 0 0.680 0 24.4402 7.05196 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf24 24 -1 -1 0 4 0 0.290 0 21.7662 31.4020 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf26 26 F.1^2 - 4 -1 0 1 0 0.460 0 34.8906 8.38940 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf28 28 -1 -1 0 1 0 0.540 0 40.9148 19.6758 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf30 30 F.1^2 - 4 -1 0 1 0 0.320 0 17.0273 6.14130 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf32 32 -1 -1 0 8 0 1.180 0 71.5734 103.259 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf34 34 F.1^2 - 4 -1 0 1 0 1.060 0 59.2429 21.3674 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf36 36 -1 -1 0 1 0 0.440 0 41.9562 20.1767 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf38 38 F.1^2 - 4 -1 0 1 0 1.350 0 72.4038 11.6063 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf40 40 -1 -1 0 16 0 1.250 0 67.6123 48.7719 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf42 42 F.1^2 - 4 -1 0 1 0 0.480 0 35.4126 8.51492 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf44 44 -1 -1 0 1 0 2.730 0 97.5292 28.1410 


==> data/experiments-offline.dat <==
name           n a b ngens index conjugacy-classes t-approx t-exact C C-over-Log-p-1 
Clifford+$T$ 8 -1 -1 3 1 1 0.160 1.360 6.09917 8.79924 
V-basis 4 -1 -1 6 1 1 0.070 0.700 2.07944 1.29203 
Clifford+$R_z\at{\pi/8}$      16 -1 -1 9 2 2 0.410 15.110 21.3596 30.8154 
Clifford+$T$+$V$   8 -1 -1 29 1 1 0.170 5.680 6.09917 8.79924 



==> data/vbasis8.dat <==
N targetAngle targetPrecision precision targetCostVector1 achievedPrecision-average achievedPrecision-min achievedPrecision-max achievedPrecision-ss achievedPrecision-total NormEquationTrials-average NormEquationTrials-min NormEquationTrials-max NormEquationTrials-ss NormEquationTrials-total IsInsideTargetOrder-average IsInsideTargetOrder-min IsInsideTargetOrder-max IsInsideTargetOrder-ss IsInsideTargetOrder-total t-approx-average t-approx-min t-approx-max t-approx-ss t-approx-total t-exact-average t-exact-min t-exact-max t-exact-ss t-exact-total costVector1-average costVector1-min costVector1-max costVector1-ss costVector1-total 
1000.0 0.10000 1.0000E-5 20.000 30.000 8.6245E-6 7.6257E-6 9.5812E-6 3.0002E-13 0.0086246 75.161 1.0000 609.00 5811.9 75161. 1.0000 1.0000 1.0000 0.00000 1000.0 0.058870 0.00000 0.63000 0.0035926 58.870 0.013390 0.010000 0.030000 2.5834E-5 13.390 30.000 30.000 30.000 0.00000 30000. 
1000.0 0.10000 9.9999E-7 25.000 36.000 8.6473E-7 7.8403E-7 9.4131E-7 2.0038E-15 0.00086473 94.875 1.0000 622.00 8787.5 94875. 1.0000 1.0000 1.0000 0.00000 1000.0 0.074040 0.00000 0.46000 0.0052502 74.040 0.017030 0.010000 0.040000 4.1320E-5 17.030 36.000 36.000 36.000 0.00000 36000. 
1000.0 0.10000 1.0000E-7 25.000 42.000 8.6620E-8 8.0105E-8 9.2708E-8 1.2194E-17 8.6620E-5 105.97 1.0000 647.00 10640. 1.0598E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.095460 0.00000 0.74000 0.0080146 95.460 0.020730 0.010000 0.050000 3.7405E-5 20.730 42.000 42.000 42.000 0.00000 42000. 
1000.0 0.10000 1.0000E-8 30.000 48.000 8.6549E-9 8.1399E-9 9.1466E-9 7.9684E-20 8.6549E-6 123.10 1.0000 808.00 14502. 1.2310E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.10928 0.00000 0.68000 0.0098513 109.28 0.024410 0.020000 0.050000 4.4696E-5 24.410 48.000 48.000 48.000 0.00000 48000. 
1000.0 0.10000 1.0000E-9 30.000 53.000 8.6415E-10 7.7191E-10 9.5031E-10 2.4758E-21 8.6416E-7 136.14 1.0000 919.00 16510. 1.3614E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.12290 0.00000 0.70000 0.012254 122.90 0.028090 0.020000 0.050000 6.7119E-5 28.090 53.000 53.000 53.000 0.00000 53000. 
1000.0 0.10000 1.0000E-10 30.000 59.000 8.6483E-11 7.9183E-11 9.3339E-11 1.6201E-23 8.6483E-8 140.34 1.0000 1065.0 21247. 1.4034E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.13069 0.010000 1.2800 0.017223 130.69 0.032720 0.020000 0.080000 7.0472E-5 32.720 59.000 59.000 59.000 0.00000 59000. 
1000.0 0.10000 1.0000E-15 40.000 88.000 8.6677E-16 8.1114E-16 9.1667E-16 8.2084E-34 8.6676E-13 227.13 1.0000 1470.0 51945. 2.2713E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.22506 0.010000 1.6300 0.046249 225.06 0.058170 0.040000 0.12000 0.00018674 58.170 88.000 88.000 88.000 0.00000 88000. 
1000.0 0.10000 1.0000E-25 60.000 145.00 8.6525E-26 8.0039E-26 9.2671E-26 1.2766E-53 8.6525E-23 380.11 1.0000 3064.0 1.5925E5 3.8010E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.43530 0.040000 5.0200 0.17722 435.30 0.12926 0.11000 0.23000 0.00085651 129.26 145.00 145.00 145.00 0.00000 1.4500E5 
1000.0 0.10000 1.0000E-30 70.000 173.00 8.6164E-31 7.5481E-31 9.6160E-31 3.3158E-63 8.6163E-28 436.57 1.0000 3389.0 1.8929E5 4.3657E5 1.0000 1.0000 1.0000 0.00000 1000.0 0.54621 0.050000 3.1700 0.21948 546.21 0.17844 0.15000 0.31000 0.0014832 178.44 173.00 173.00 173.00 0.00000 1.7300E5 


==> ex3.dat <==
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+T 8 -1 -1 3 1 1 0.180 1.620 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
$V$-basis 4 -1 -1 6 1 1 0.070 0.700 2.07944 1.29203 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$R_z\at{\pi/16}$ 16 -1 -1 9 2 2 0.410 15.110 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$T$+$V$ 8 -1 -1 29 1 1 0.170 5.680 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$T$ 8 -1 -1 3 1 1 0.160 1.360 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
Clifford+$R_z\at{\pi/16}$ 30 F.1^2 - 4 -1 17 1 2 0.320 4.720 17.0273 6.14130 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf16 16 -1 -1 0 2 0 0.370 0 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf10 10 F.1 - 3 -1 0 1 0 0.080 0 4.81212 3.47121 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf12 12 -1 -1 0 1 0 0.110 0 7.10041 10.2437 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf8 8 -1 -1 0 1 0 0.150 0 6.09917 8.79924 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf10 10 F.1 - 3 -1 0 1 0 0.080 0 4.81212 3.47121 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf12 12 -1 -1 0 1 0 0.100 0 7.10041 10.2437 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf14 14 F.1^2 - 4 -1 0 1 0 0.140 0 9.58971 4.61167 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf16 16 -1 -1 0 2 0 0.430 0 21.3596 30.8154 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf18 18 F.1^2 - 4 -1 0 1 0 0.130 0 10.6793 5.13564 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf20 20 -1 -1 0 1 0 0.260 0 20.5984 14.8586 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf22 22 F.1^2 - 4 -1 0 1 0 0.680 0 24.4402 7.05196 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf24 24 -1 -1 0 4 0 0.290 0 21.7662 31.4020 
#name n a b ngens index conjugacy_classes t_approx t_exact C C-over-Log-p-1 
cnf26 26 F.1^2 - 4 -1 0 1 0 0.460 0 34.8906 8.38940 


==> proc-approximate-2.pgf <==
%auto-ignore
%!TEX root = quaf.tex

\begin{algorithmic}[1]
\fxinput $ F,\s,a,b,S = \set{\p_1,\ldots,\p_M} , P$
\Statex $F$ is a totally real number field of degree $d$, $a,b$ are totally negative elements of $\z_F$
\Statex $\p_1,\ldots,\p_M$ are prime ideals of $\z_F$, $P$ is a natural number 
\inp $\rg{L_1}{L_M},\vp,\ve $
\Statex $\rg{L_1}{L_M}$ are natural numbers,
\Statex $\varphi$ is a real number that defines $R_z\at{\vp}$ to be approximated,
\Statex real number $\ve$ is the required approximation quality
\Procedure{APPROXIMATE}{}
\offline
\State $\rg{R_1}{R_d} \gets$ \Call{RANDOM-INTEGER-POINT}{$\z_K$} \Comment See Fig.~\ref{fig:proc-find-point}
\State $C,C' \gets $ \Call{SUITABLE-Q-NORM}{$\rg{\p_1}{\p_M},\rg{R_1}{R_d}$} \Comment See Fig.~\ref{fig:proc-suitable-q-norm}
\State \Call{IS-EASY-SOLVABLE}{$P$} \Comment See Fig.~\ref{fig:proc-is-easily-solvable}
\State \Call{FAST-SOLVE-NORM-EQ}{$P$} \Comment See Fig.~\ref{fig:proc-fast-solve}
\State \Return $C$
\spec $C$ is a real number; additive contstant defining quality of the approximation
\online
\State \assert $\prg{L_1 \log N\at{\p_1}}{L_M\log N\at{\p_M}} \ge 4\log(1/\ve)+C$ \label{ln:appr:assert-eps}
\State NORM-EXISTS$, r \gets$ \Call{SUITABLE-Q-NORM}{$\rg{L_1}{L_M},\ve$} \Comment See Fig.~\ref{fig:proc-suitable-q-norm}  \label{ln:appr:suitable-norm}
% \If{ $\Not$  NORM-EXISTS }
% \State \Return 0 \Comment There is no quaternion $q$ with $\nrd\at{q}\zf = \trg{\p_1^{L_1}}{\p_M^{L_M}}$
% \EndIf
\State Solution-found $\gets$ FALSE
\While{\Not Solution-found }
\State $z_1 \gets $ \Call{RANDOM-INTEGER-POINT-2}{$\vp,\ve,r$} \label{ln:appr:find-pt} \Comment See Fig.~\ref{fig:proc-find-point}
\State $ e \gets \at{r - z_1 z_1 ^{\ast}} / \at{-b} $ \label{ln:appr:e}
\If{ $e \in \z_F$ and \Call{IS-EASILY-SOLVABLE}{$e$} } \Comment See Fig.~\ref{fig:proc-is-easily-solvable} \label{ln:appr:is-easy}
\State	Solution-found, $z_2 \gets $ \Call{FAST-SOLVE-NORM-EQ}{$e$} \Comment See Fig.~\ref{fig:proc-fast-solve} \label{ln:appr:norm-eq}
\EndIf
\EndWhile
\State \Return $q = e_1^{-1}\at{z_1}+e_2^{-1}\at{z_2}$ \Comment $\nrd\at{q}=r$ 
\EndProcedure
\out Quaternion $q$ from generalized Lipshitz order, such that 
\Statex $\rho\at{U_q,R_z\at{\vp}} \le \ve$, $\nrd\at{q}\z_F=\trg{\p_1^{L_1}}{\p_M^{L_M}}$

\end{algorithmic}


==> proc-random-region-center.pgf <==
%auto-ignore
%!TEX root = quaf.tex

\begin{algorithmic}[1]
\fxinput $0 \leq \eta \leq 1/8$ -- real number
\Statex[1] $\eta$ -- roundoff error allowance, the default value is $1/1000$  
\inp $\vp,\ve,R$ -- real numbers 
\Statex[1] $\vp$ -- target angle ( see Fig.~\ref{fig:inequality}, Fig.~\ref{fig:sampling})
\Statex[1] $\ve$ -- target precision ( see Fig.~\ref{fig:inequality}, Fig.~\ref{fig:sampling})
\Statex[1] $R$ -- circle radius ( see Fig.~\ref{fig:inequality}, Fig.~\ref{fig:sampling})
\Procedure{RANDOM-REGION-CENTER}{}
\offline
\State $A(\eta) \gets (3/2-2\,\eta)/(1/2+2\,\eta)^2$
\State $B(\eta) \gets (5/4-2\,\eta+4\,\eta^2))/(1/2+2\,\eta)^2$
\State \Return $A(\eta),B(\eta)$
\online
\State $K \gets \sqrt{A(\eta)/\ve^2-B(\eta)}$ 
\State $k \gets  \mbox{RANDOM-INTEGER}(\{-K,+K\})$
\State $z_c \gets R \, ( 1-(3/4-\eta) \, \ve^2) e^{-i \vp /2} +
i\,k \, R\, \ve^2 \, (1/2+2 \eta) \, e^{-i \vp /2}$
\State $z_c \gets (\mbox{Re}(z_c),\mbox{Im}(z_c))$
\State \Return $\at{\re z_c, \im z_c, 0 , \ldots , 0 } \in \r^{2d}$
\State 
\EndProcedure
\out $v$ is a vector from $\r^{2d}$ such that its first two coordinates 
\Statex[1] correspond to the center of randomly chosen blue rectangle of Figure~\ref{fig:sampling}. 
\end{algorithmic}


==> qtikz-template.pgf <==
%auto-ignore
\documentclass{article}
\usepackage[utf8]{inputenc}

\usepackage[active,pdftex,tightpage]{preview}


\usepackage[usenames,dvipsnames]{xcolor}
\usepackage{pgfplots}
\pgfplotsset{compat=1.12} 
\usepackage{tikz}
\usepackage{tkz-euclide}
\usetikzlibrary{cd}
\usepackage{pgfplotstable}
\usepackage{booktabs}


\usepackage{thmtools}
\usepackage{thm-restate}
\usepackage{amsmath,amssymb}
\usepackage{thm-restate}
\usepackage{enumerate}
\usepackage{framed}
\usepackage{geometry}
\usepackage[normalem]{ulem}
%\usepackage[foot]{amsaddr}
\usepackage{comment}

% remove parindent, squeeze grafs
\setlength{\parindent}{0in}
\setlength{\parskip}{1ex}


%% hyperref setup
\usepackage[unicode=true,pdfusetitle,
 bookmarks=true,bookmarksnumbered=false,bookmarksopen=false,
 breaklinks=false,pdfborder={0 0 1},backref=false,colorlinks=false,bookmarksdepth=3]
 {hyperref}

\hypersetup{colorlinks=true, linkcolor=Maroon, citecolor=OliveGreen, filecolor=magenta, urlcolor=Blue}

\newcommand{\columnSetOne}[0]{targetPrecision, targetCostVector1, achievedPrecision-average, NormEquationTrials-min, NormEquationTrials-max, 
NormEquationTrials-average, t-approx-average}


%% Algorithms setup
\usepackage{algpseudocode}
\algnewcommand{\A}{\textbf{and}\space}
\algnewcommand{\Or}{\textbf{or}\space}
\algnewcommand{\Xor}{\textbf{xor}\space}
\algnewcommand{\Not}{\textbf{not}\space}

\algnewcommand{\Fixed}{\textbf{Fixed input:}\space}
\algnewcommand{\Input}{\textbf{Input:}\space}
\algnewcommand{\Offline}{\textbf{Offline:}\space}
\algnewcommand{\Online}{\textbf{Online:}\space}
\algnewcommand{\Output}{\textbf{Output:}\space}
\algnewcommand{\Spec}{\textbf{Specification:}\space}

\makeatletter
\let\OldStatex\Statex
\renewcommand{\Statex}[1][3]{%
  \setlength\@tempdima{\algorithmicindent}%
  \OldStatex\hskip\dimexpr#1\@tempdima\relax}
\makeatother

\newcommand{\fxinput}{\Statex[-1] \Fixed }
\newcommand{\inp}{\Statex[-1] \Input }
\newcommand{\out}{\Statex[-1] \Output }
\newcommand{\offline}{\Statex[-1] \Offline }
\newcommand{\online}{\Statex[-1] \Online }
\newcommand{\spec}{\Statex[-1] \Spec }
\algnewcommand{\assert}{\textbf{assert}\space}


\PreviewEnvironment[]{tikzpicture}
\PreviewEnvironment[]{tabular}
\PreviewEnvironment[]{pgfpicture}
\PreviewEnvironment[]{algorithmic}
\PreviewEnvironment[]{centering}
\input{quaf-macro.tex}

\begin{document}


<>
\end{document}


==> table-clifford-cte-16-22.pgf <==
%auto-ignore
%\begin{preview}

\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �??�?�¢??--�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\begin{centering}

$n = 16$ 

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte16.dat}

$ \quad $

$n = 18$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte18.dat}

$ \quad $

$n = 20$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte20.dat}

$ \quad $

$n = 22$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte22.dat}


\end{centering}
%\end{preview}

==> table-clifford-cte-24-32.pgf <==
%auto-ignore
%\begin{preview}

\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �??�?�¢??--�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\begin{centering}

$n = 24$ 

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte24.dat}

$ \quad $

$n = 26$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte26.dat}

$ \quad $

$n = 28$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte28.dat}

$ \quad $

$n = 30$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte30.dat}


\end{centering}
%\end{preview}

==> table-clifford-cte-32-38.pgf <==
%auto-ignore
%\begin{preview}

\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �????�???�??�?�¢??0�????�???�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �????�???�??�?�¢??0�????�???�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �????�???�??�?�¢??--�????�???�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\begin{centering}

$n = 32$ 

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte32.dat}

$ \quad $

$n = 34$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte34.dat}

$ \quad $

$n = 36$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte36.dat}

$ \quad $

$n = 38$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte38.dat}


\end{centering}
%\end{preview}

==> table-clifford-cte-40-44.pgf <==
%auto-ignore
%\begin{preview}

\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �?????�????�???�??�?�¢??0�?????�????�???�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �?????�????�???�??�?�¢??0�?????�????�???�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �?????�????�???�??�?�¢??--�?????�????�???�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\begin{centering}

$n = 40$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte40.dat}

$ \quad $

$n = 42$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte42.dat}

$ \quad $

$n = 44$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte44.dat}


\end{centering}
%\end{preview}

==> table-clifford-cte-8-14.pgf <==
%auto-ignore
%\begin{preview}

\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �??�?�¢??--�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\begin{centering}

$n = 8$ 

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte8.dat}

$ \quad $

$n = 10$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte10.dat}

$ \quad $

$n = 12$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte12.dat}

$ \quad $

$n = 14$


\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte14.dat}


\end{centering}
%\end{preview}

==> table-clifford-cte-template.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �??�?�¢??0�??�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �??�?�¢??--�??�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-approx-average}] {data/cte16.dat}
\end{centering}
%\end{preview}

==> table-clifford-pi16-extra.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/costHistogram1-average/.style={column type=l,column name=\textsc{$L'_{t}$}},
columns/costHistogram2-average/.style={column type=l,column name=\textsc{$L'_{1/8,3/8}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/IsInsideTargetOrder-total/.style={column type=l,column name=\textsc{$N_{L\cap M}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase â??0â??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase â??0â??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with â??--â??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
costVector1-average,
achievedPrecision-average,
costHistogram1-average,
costHistogram2-average,
IsInsideTargetOrder-total}] {data/ct16.dat}
\end{centering}
%\end{preview}

==> table-clifford-pi16.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �?�¢??0�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �?�¢??0�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �?�¢??--�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
costVector1-average,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-exact-average,t-approx-average}] {data/ct16.dat}
\end{centering}
%\end{preview}

==> table-clifford-t.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase â??0â??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase â??0â??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with â??--â??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
costVector1-average,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-exact-average,t-approx-average}] {data/ct8.dat}
\end{centering}
%\end{preview}

==> table-clifford-tv.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/targetCostVector2/.style={column type=l,column name=\textsc{$L_2$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/costVector2-average/.style={column type=l,column name=\textsc{$L'_{2}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �?�¢??0�?�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �?�¢??0�?�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �?�¢??--�?�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,targetCostVector2,
costVector1-average,costVector2-average,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-exact-average,t-approx-average}] {data/ctv.dat}
\end{centering}
%\end{preview}

==> table-summary.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
% columns/name/.style={string type}
% columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
% columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
% columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
% columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
% columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
% columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
% columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
% columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
% columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
% columns/C/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C$}, dec sep align},
% columns/C-over-Log-p-1/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C/\log N\at{\p_1}$}},
% columns/t-exact/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}, dec sep align},
% columns/ngens/.style={column type=r,fixed,precision=0,zerofill,column name=\textsc{$N_{G}$}, dec sep align},
% columns/n/.style={column type=r,fixed,precision=0,zerofill,column name=\textsc{$n$}, dec sep align},
columns/ngens/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$N_G$}},
columns/n/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$n$}},
columns/conjugacy-classes/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$N_{cnj}$}},
columns/index/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$\of{L:L \cap \mo}$}},
columns/t-approx/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
columns/t-exact/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/C/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C_{\min}$}},
columns/C-over-Log-p-1/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$ C_{\min}/\log N\at{\p_1}$}},
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[columns/name/.style={string type, column name=\textsc{Gate Set}}
] {data/experiments-offline.dat}
\end{centering}
%\end{preview}

==> table-summary2.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
% columns/name/.style={string type}
% columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
% columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
% columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
% columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
% columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
% columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
% columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
% columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
% columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
% columns/C/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C$}, dec sep align},
columns/C-over-Log-p-1/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C_{\min}/\log N\at{\p_1}$}},
columns/C/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$C_{\min}$}},
% columns/t-exact/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}, dec sep align},
% columns/ngens/.style={column type=r,fixed,precision=0,zerofill,column name=\textsc{$N_{G}$}, dec sep align},
% columns/n/.style={column type=r,fixed,precision=0,zerofill,column name=\textsc{$n$}, dec sep align},
columns/conjugacy-classes/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$N_{cnj}$}},
columns/index/.style={column type=c,fixed,precision=0,zerofill,column name=\textsc{$\of{L:L \cap \mo}$}},
columns/t-approx/.style={column type=r,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[columns={n,a,b,t-approx,C,C-over-Log-p-1},
columns/a/.style={string type, column name=a}
] {data/ex2.dat}
\end{centering}
%\end{preview}

==> table-vbasis.pgf <==
%auto-ignore
%\begin{preview}
\begin{centering}
\pgfplotstableset{% global config, for example in the preamble
% these columns/<colname>/.style={<options>} things define a style
% which applies to <colname> only.
columns/targetPrecision/.style={column type=l,column name=\textsc{$\ve$}},
columns/targetCostVector1/.style={column type=l,column name=\textsc{$L_1$}},
columns/costVector1-min/.style={column type=l,column name=\textsc{$L'_{1,\min}$}},
columns/costVector1-max/.style={column type=l,column name=\textsc{$L'_{1,\max}$}},
columns/costVector1-average/.style={column type=l,column name=\textsc{$L'_{1}$}},
columns/achievedPrecision-average/.style={column type=l,column name=\textsc{$\rho\at{U_q,R_z\at{\vp}}$}},
columns/NormEquationTrials-min/.style={column type=l,column name=\textsc{$N_{tr,\min}$}},
columns/NormEquationTrials-max/.style={column type=l,column name=\textsc{$N_{tr,\max}$}},
columns/NormEquationTrials-average/.style={column type=l,column name=\textsc{$N_{tr,avg}$}},
columns/t-exact-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{exact}$}},
columns/t-approx-average/.style={column type=l,fixed,precision=3,zerofill,column name=\textsc{$t_{approx}$}},
% columns/error1/.style={
% sci,sci zerofill,sci sep align,precision=1,sci superscript,
% column name=$e_1$,
% },
% columns/error2/.style={
% sci,sci zerofill,sci sep align,precision=2,sci 10e,
% column name=$e_2$,
% },
% columns/{grad(log(dof),log(error2))}/.style={
% string replace={0}{}, % erase �¢??0�¢??
% column name={$\nabla e_2$},
% dec sep align,
% },
% columns/{quot(error1)}/.style={
% string replace={0}{}, % erase �¢??0�¢??
% column name={$\frac{e_1^{(n)}}{e_1^{(n-1)}}$}
% },
% empty cells with={--}, % replace empty cells with �¢??--�¢??
 every head row/.style={before row=\toprule,after row=\midrule},
 every last row/.style={after row=\bottomrule}
}

\pgfplotstabletypeset[ columns = {
targetPrecision,
targetCostVector1,
costVector1-average,
achievedPrecision-average,
NormEquationTrials-min,
NormEquationTrials-max,
NormEquationTrials-average,t-exact-average,t-approx-average}] {data/vbasis8.dat}
\end{centering}
%\end{preview}
